The Origin of Enhanced Conductivity and Structure Change in Defective Li4Ti5O12 or Blue-LTO : a study combined theoretical and experimental perspectives

The spinel Li4Ti5O12 (LTO) has emerged as a promising anode material for the next generation of all-solid-state Li-ion batteries (ASSB), primarily due to its characteristic "zero strain" charge/discharge behavior and exceptional cycling stability, which significantly prolongs battery lifespan. Pristine LTO, however, is hindered by poor ionic and electronic conductivity. By employing tailored sintering protocols that create oxygen vacancies, a high-performing, blue LTO material is achieved. It has been proposed that the increased electronic conductivity could stem from vacancy-induced polarons. Yet, detailed insights into polaron stability, distribution, and dynamics within both the LTO bulk and surface have remained elusive due to limited information on structural changes. Utilizing Positron Annihilation Lifetime Spectroscopy (PALS) and Coincidence Doppler Broadening Spectroscopy (CDBS), in conjunction with Two Component Density Functional Theory (TCDFT) with the on-site Hubbard U correction, enables us to probe the depth profile of defect species introduced by sintering in a reductive environment. Our research provides direct evidence of oxygen vacancy formation within the subsurface region, an inference drawn from the observation of \ch{Ti^{3+}}. Our investigation into Li16d vacancy formation within the bulk region uncovers the interactions between mobile species, namely Li-ions and polarons. Furthermore, we delve into the polaron stability on the LTO surface, offering an explanation for the superior performance of the (100) facet exposed LTO nanoparticle, as compared to its (111) exposed counterpart.

==> Pseudo-potentials_fromTUM/rho_001.txt <==
      0.00   1.937094320488396E-01
      0.10   1.936561395132392E-01
      0.20   1.934971713471084E-01
      0.30   1.932338920340899E-01
      0.40   1.928676660578255E-01
      0.50   1.923998579019578E-01
      0.60   1.918318320501291E-01
      0.70   1.911649529859814E-01
      0.80   1.904005851931573E-01
      0.90   1.895400931552988E-01
      1.00   1.885848413560483E-01
      1.10   1.875361942790481E-01
      1.20   1.863955164079404E-01
      1.30   1.851641722263675E-01
      1.40   1.838435262179716E-01
      1.50   1.824349428663952E-01
      1.60   1.809397866552804E-01
      1.70   1.793594220682695E-01
      1.80   1.776952135890048E-01
      1.90   1.759485257011285E-01
      2.00   1.741207228882829E-01
      2.10   1.722131696341104E-01
      2.20   1.702272304222531E-01
      2.30   1.681642697363534E-01
      2.40   1.660256520600535E-01
      2.50   1.638127418769957E-01
      2.60   1.615269036708222E-01
      2.70   1.591695019251754E-01
      2.80   1.567419011236976E-01
      2.90   1.542454657500309E-01
      3.00   1.516815602878177E-01
      3.10   1.490515492207002E-01
      3.20   1.463568318680852E-01
      3.30   1.436001299842446E-01
      3.40   1.407858650363331E-01
      3.50   1.379185702760285E-01
      3.60   1.350027789550086E-01
      3.70   1.320430243249513E-01
      3.80   1.290438396375343E-01
      3.90   1.260097581444355E-01
      4.00   1.229453130973328E-01
      4.10   1.198550377479039E-01
      4.20   1.167434653478266E-01
      4.30   1.136151291487788E-01
      4.40   1.104745624024384E-01
      4.50   1.073262983604830E-01
      4.60   1.041748702745905E-01
      4.70   1.010248113964388E-01
      4.80   9.788065497770568E-02
      4.90   9.474693427006893E-02
      5.00   9.162818252520641E-02
      5.10   8.852893299479588E-02
      5.20   8.545371893051523E-02
      5.30   8.240707358404223E-02
      5.40   7.939353020705471E-02
      5.50   7.641762205123051E-02
      5.60   7.348388236824739E-02
      5.70   7.059684440978325E-02
      5.80   6.776104142751585E-02
      5.90   6.498100667312305E-02
      6.00   6.226127339828266E-02
      6.10   5.960637485467246E-02
      6.20   5.702084429397034E-02
      6.30   5.450921496785402E-02
      6.40   5.207550925685969E-02
      6.50   4.972007041805714E-02
      6.60   4.744162974519331E-02
      6.70   4.523891168910326E-02
      6.80   4.311064070062199E-02
      6.90   4.105554123058455E-02
      7.00   3.907233772982597E-02
      7.10   3.715975464918125E-02
      7.20   3.531651643948544E-02
      7.30   3.354134755157354E-02
      7.40   3.183297243628062E-02
      7.50   3.019011554444168E-02
      7.60   2.861150132689174E-02
      7.70   2.709585423446585E-02
      7.80   2.564189871799901E-02
      7.90   2.424835922832626E-02
      8.00   2.291396021628265E-02
      8.10   2.163742613270317E-02
      8.20   2.041748142842285E-02
      8.30   1.925285055427675E-02
      8.40   1.814225796109988E-02
      8.50   1.708442809972725E-02
      8.60   1.607808542099390E-02
      8.70   1.512195437573485E-02
      8.80   1.421475941478515E-02
      8.90   1.335522498897981E-02
      9.00   1.254207554915386E-02
      9.10   1.177403554614232E-02
      9.20   1.104982943078021E-02
      9.30   1.036818165390259E-02
      9.40   9.727816666344456E-03
      9.50   9.127458815794316E-03
      9.60   8.565813618982433E-03
      9.70   8.041545979589209E-03
      9.80   7.553315516899815E-03
      9.90   7.099781850199429E-03
     10.00   6.679604598773230E-03
     10.10   6.291443381906394E-03
     10.20   5.933957818884111E-03
     10.30   5.605807528991554E-03
     10.40   5.305652131513907E-03
     10.50   5.032151245736345E-03
     10.60   4.783964490944046E-03
     10.70   4.559751486422197E-03
     10.80   4.358171851455973E-03
     10.90   4.177885205330556E-03
     11.00   4.017551167331126E-03
     11.10   3.875829356742857E-03
     11.20   3.751379392850937E-03
     11.30   3.642860894940541E-03
     11.40   3.548933482296849E-03
     11.50   3.468256774205043E-03
     11.60   3.399490389950299E-03
     11.70   3.341293948817800E-03
     11.80   3.292327070092725E-03
     11.90   3.251249373060254E-03
     12.00   3.216720477005565E-03
     12.10   3.187400001213840E-03
     12.20   3.161947564970257E-03
     12.30   3.139022787559998E-03
     12.40   3.117285288268240E-03
     12.50   3.095394686380163E-03
     12.60   3.072010601180949E-03
     12.70   3.045851561116417E-03
     12.80   3.016463460271037E-03
     12.90   2.984002522405986E-03
     13.00   2.948639209767240E-03
     13.10   2.910543984600771E-03
     13.20   2.869887309152554E-03
     13.30   2.826839645668564E-03
     13.40   2.781571456394773E-03
     13.50   2.734253203577155E-03
     13.60   2.685055349461684E-03
     13.70   2.634148356294336E-03
     13.80   2.581702686321082E-03
     13.90   2.527888801787898E-03
     14.00   2.472877164940757E-03
     14.10   2.416838238025632E-03
     14.20   2.359942483288499E-03
     14.30   2.302360362975331E-03
     14.40   2.244262339332101E-03
     14.50   2.185818874604785E-03
     14.60   2.127200431039354E-03
     14.70   2.068577470881784E-03
     14.80   2.010120456378049E-03
     14.90   1.951999849774122E-03
     15.00   1.894386113315977E-03
     15.10   1.837449709249588E-03
     15.20   1.781361099820929E-03
     15.30   1.726290747275975E-03
     15.40   1.672409113860698E-03
     15.50   1.619886661821073E-03
     15.60   1.568893853403073E-03
     15.70   1.519601150852673E-03
     15.80   1.472179016091734E-03
     15.90   1.426756281182923E-03
     16.00   1.383305055128361E-03
     16.10   1.341760572779618E-03
     16.20   1.302058068988268E-03
     16.30   1.264132778605878E-03
     16.40   1.227919936484020E-03
     16.50   1.193354777474267E-03
     16.60   1.160372536428186E-03
     16.70   1.128908448197351E-03
     16.80   1.098897747633330E-03
     16.90   1.070275669587695E-03
     17.00   1.042977448912018E-03
     17.10   1.016938320457867E-03
     17.20   9.920935190768161E-04
     17.30   9.683782796204330E-04
     17.40   9.457278369402896E-04
     17.50   9.240774258879574E-04
     17.60   9.033622813150057E-04
     17.70   8.835176380730068E-04
     17.80   8.644787310135298E-04
     17.90   8.461807949881467E-04
     18.00   8.285590648484281E-04
     18.10   8.115487754459439E-04
     18.20   7.950851616322662E-04
     18.30   7.791034582589644E-04
     18.40   7.635389001776097E-04
     18.50   7.483267222397734E-04
     18.60   7.334021592970255E-04
     18.70   7.187004462009375E-04
     18.80   7.041568178030791E-04
     18.90   6.897065089550218E-04
     19.00   6.752857296626245E-04
     19.10   6.608636816060544E-04
     19.20   6.464497779923151E-04
     19.30   6.320558689039147E-04
     19.40   6.176938044233602E-04
     19.50   6.033754346331605E-04
     19.60   5.891126096158222E-04
     19.70   5.749171794538540E-04
     19.80   5.608009942297639E-04
     19.90   5.467759040260590E-04
     20.00   5.328537589252481E-04
     20.10   5.190464090098380E-04
     20.20   5.053657043623370E-04
     20.30   4.918234950652535E-04
     20.40   4.784316312010946E-04
     20.50   4.652019628523688E-04
     20.60   4.521463401015831E-04
     20.70   4.392766130312458E-04
     20.80   4.266046317238652E-04
     20.90   4.141422462619483E-04
     21.00   4.019013067280038E-04
     21.10   3.898936632045386E-04
     21.20   3.781311657740612E-04
     21.30   3.666256645190798E-04
     21.40   3.553890095221012E-04
     21.50   3.444330508656344E-04
     21.60   3.337696386321861E-04
     21.70   3.234106229042648E-04
     21.80   3.133678537643787E-04
     21.90   3.036531812950348E-04
     22.00   2.942784555787417E-04
     22.10   2.852555266980067E-04
     22.20   2.765940932364930E-04
     22.30   2.682893224386844E-04
     22.40   2.603303683644183E-04
     22.50   2.527063659127824E-04
     22.60   2.454064499828639E-04
     22.70   2.384197554737505E-04
     22.80   2.317354172845296E-04
     22.90   2.253425703142886E-04
     23.00   2.192303494621151E-04
     23.10   2.133878896270961E-04
     23.20   2.078043257083194E-04
     23.30   2.024687926048727E-04
     23.40   1.973704252158428E-04
     23.50   1.924983584403177E-04
     23.60   1.878417271773844E-04
     23.70   1.833896663261307E-04
     23.80   1.791313107856440E-04
     23.90   1.750557954550116E-04
     24.00   1.711522552333211E-04
     24.10   1.674098250196597E-04
     24.20   1.638176397131151E-04
     24.30   1.603648342127747E-04
     24.40   1.570405434177258E-04
     24.50   1.538339022270561E-04
     24.60   1.507340455398528E-04
     24.70   1.477301082552034E-04
     24.80   1.448112252721955E-04
     24.90   1.419665314899163E-04
     25.00   1.391851618074535E-04
     25.10   1.364562511238944E-04
     25.20   1.337689343383263E-04
     25.30   1.311123708510769E-04
     25.40   1.284792775956107E-04
     25.50   1.258696251147363E-04
     25.60   1.232842675035489E-04
     25.70   1.207240588571440E-04
     25.80   1.181898532706170E-04
     25.90   1.156825048390632E-04
     26.00   1.132028676575782E-04
     26.10   1.107517958212571E-04
     26.20   1.083301434251953E-04
     26.30   1.059387645644885E-04
     26.40   1.035785133342318E-04
     26.50   1.012502438295208E-04
     26.60   9.895481014545067E-05
     26.70   9.669306637711691E-05
     26.80   9.446586661961499E-05
     26.90   9.227406496804012E-05
     27.00   9.011851551748786E-05
     27.10   8.800007236305344E-05
     27.20   8.591958959983235E-05
     27.30   8.387792132292001E-05
     27.40   8.187592162741169E-05
     27.50   7.991444460840293E-05
     27.60   7.799434436098894E-05
     27.70   7.611647498026522E-05
     27.80   7.428169056132721E-05
     27.90   7.249084519927014E-05
     28.00   7.074479298918958E-05
     28.10   6.904438802618076E-05
     28.20   6.739048440533914E-05
     28.30   6.578393622176014E-05
     28.40   6.422559757053909E-05
     28.50   6.271623159910647E-05
     28.60   6.125541901627344E-05
     28.70   5.984191369109883E-05
     28.80   5.847445253003260E-05
     28.90   5.715177243952460E-05
     29.00   5.587261032602490E-05
     29.10   5.463570309598337E-05
     29.20   5.343978765584997E-05
     29.30   5.228360091207473E-05
     29.40   5.116587977110750E-05
     29.50   5.008536113939834E-05
     29.60   4.904078192339710E-05
     29.70   4.803087902955378E-05
     29.80   4.705438936431838E-05
     29.90   4.611004983414076E-05
     30.00   4.519659734547096E-05
     30.10   4.431276880475887E-05
     30.20   4.345730111845446E-05
     30.30   4.262893119300772E-05
     30.40   4.182639593486855E-05
     30.50   4.104843225048697E-05
     30.60   4.029377704631285E-05
     30.70   3.956116722879618E-05
     30.80   3.884933970438697E-05
     30.90   3.815703137953507E-05
     31.00   3.748297916069053E-05
     31.10   3.682591995430323E-05
     31.20   3.618459066682316E-05
     31.30   3.555772820470027E-05
     31.40   3.494406947438451E-05
     31.50   3.434235138232584E-05
     31.60   3.375131084886619E-05
     31.70   3.316992131263128E-05
     31.80   3.259799437793669E-05
     31.90   3.203552722890499E-05
     32.00   3.148251704965873E-05
     32.10   3.093896102432045E-05
     32.20   3.040485633701268E-05
     32.30   2.988020017185798E-05
     32.40   2.936498971297896E-05
     32.50   2.885922214449808E-05
     32.60   2.836289465053791E-05
     32.70   2.787600441522102E-05
     32.80   2.739854862266994E-05
     32.90   2.693052445700727E-05
     33.00   2.647192910235548E-05
     33.10   2.602275974283715E-05
     33.20   2.558301356257485E-05
     33.30   2.515268774569109E-05
     33.40   2.473177947630849E-05
     33.50   2.432028593854951E-05
     33.60   2.391820431653674E-05
     33.70   2.352553179439272E-05
     33.80   2.314226555624002E-05
     33.90   2.276840278620119E-05
     34.00   2.240394066839874E-05
     34.10   2.204887638695523E-05
     34.20   2.170320712599323E-05
     34.30   2.136693006963527E-05
     34.40   2.104004240200393E-05
     34.50   2.072254130722171E-05
     34.60   2.041442396941119E-05
     34.70   2.011568757269490E-05
     34.80   1.982632559239020E-05
     34.90   1.954621904656480E-05
     35.00   1.927511895452490E-05
     35.10   1.901276909534553E-05
     35.20   1.875891324810173E-05
     35.30   1.851329519186853E-05
     35.40   1.827565870572097E-05
     35.50   1.804574756873407E-05
     35.60   1.782330555998285E-05
     35.70   1.760807645854237E-05
     35.80   1.739980404348763E-05
     35.90   1.719823209389370E-05
     36.00   1.700310438883557E-05
     36.10   1.681416470738829E-05
     36.20   1.663115682862689E-05
     36.30   1.645382453162640E-05
     36.40   1.628191159546187E-05
     36.50   1.611516179920829E-05
     36.60   1.595331892194072E-05
     36.70   1.579612674273419E-05
     36.80   1.564332904066372E-05
     36.90   1.549466959480436E-05
     37.00   1.534989218423112E-05
     37.10   1.520874058801904E-05
     37.20   1.507095858524314E-05
     37.30   1.493628995497847E-05
     37.40   1.480447847630006E-05
     37.50   1.467526792828293E-05
     37.60   1.454840209000211E-05
     37.70   1.442362474053263E-05
     37.80   1.430067965894954E-05
     37.90   1.417931062432786E-05
     38.00   1.405928778180448E-05
     38.10   1.394054841131597E-05
     38.20   1.382309508071351E-05
     38.30   1.370693050782976E-05
     38.40   1.359205741049741E-05
     38.50   1.347847850654914E-05
     38.60   1.336619651381759E-05
     38.70   1.325521415013546E-05
     38.80   1.314553413333543E-05
     38.90   1.303715918125016E-05
     39.00   1.293009201171234E-05
     39.10   1.282433534255463E-05
     39.20   1.271989189160971E-05
     39.30   1.261676437671025E-05
     39.40   1.251495551568893E-05
     39.50   1.241446802637844E-05
     39.60   1.231530462661143E-05
     39.70   1.221746803422058E-05
     39.80   1.212096096703857E-05
     39.90   1.202578614289807E-05
     40.00   1.193194627963178E-05
     40.10   1.183944409507233E-05
     40.20   1.174828230705243E-05
     40.30   1.165846363340474E-05
     40.40   1.156999079196194E-05
     40.50   1.148286650055670E-05
     40.60   1.139709347702169E-05
     40.70   1.131267443918960E-05
     40.80   1.122961210489309E-05
     40.90   1.114790919196485E-05
     41.00   1.106756841823755E-05
     41.10   1.098859242772202E-05
     41.20   1.091097515573401E-05
     41.30   1.083469374303457E-05
     41.40   1.075972341730610E-05
     41.50   1.068603940623104E-05
     41.60   1.061361693749179E-05
     41.70   1.054243123877077E-05
     41.80   1.047245753775040E-05
     41.90   1.040367106211311E-05
     42.00   1.033604703954131E-05
     42.10   1.026956069771741E-05
     42.20   1.020418726432384E-05
     42.30   1.013990196704302E-05
     42.40   1.007668003355735E-05
     42.50   1.001449669154928E-05
     42.60   9.953327168701198E-06
     42.70   9.893146692695537E-06
     42.80   9.833930491214712E-06
     42.90   9.775653791941147E-06
     43.00   9.718291822557260E-06
     43.10   9.661819810745456E-06
     43.20   9.606212984188168E-06
     43.30   9.551446570567811E-06
     43.40   9.497495797566797E-06
     43.50   9.444335892867558E-06
     43.60   9.391942084152495E-06
     43.70   9.340289599104041E-06
     43.80   9.289353665404607E-06
     43.90   9.239109510736614E-06
     44.00   9.189532362782482E-06
     44.10   9.140597449224624E-06
     44.20   9.092279997745464E-06
     44.30   9.044555786180959E-06
     44.40   8.997407226909390E-06
     44.50   8.950821128951859E-06
     44.60   8.904784380013322E-06
     44.70   8.859283867798739E-06
     44.80   8.814306480013074E-06
     44.90   8.769839104361283E-06
     45.00   8.725868628548332E-06
     45.10   8.682381940279170E-06
     45.20   8.639365927258765E-06
     45.30   8.596807477192072E-06
     45.40   8.554693477784057E-06
     45.50   8.513010816739675E-06
     45.60   8.471746381763888E-06
     45.70   8.430887060561652E-06
     45.80   8.390419740837930E-06
     45.90   8.350331310297683E-06
     46.00   8.310608656645872E-06
     46.10   8.271238667587451E-06
     46.20   8.232208230827382E-06
     46.30   8.193504234070626E-06
     46.40   8.155113565022143E-06
     46.50   8.117023111386896E-06
     46.60   8.079219760869838E-06
     46.70   8.041690401175929E-06
     46.80   8.004421920010138E-06
     46.90   7.967401205077416E-06
     47.00   7.930615144082726E-06
     47.10   7.894050624731025E-06
     47.20   7.857694534727278E-06
     47.30   7.821533761776440E-06
     47.40   7.785555194055667E-06
     47.50   7.749748242070826E-06
     47.60   7.714110732732301E-06
     47.70   7.678642246284592E-06
     47.80   7.643342362972197E-06
     47.90   7.608210663039614E-06
     48.00   7.573246726731343E-06
     48.10   7.538450134291874E-06
     48.20   7.503820465965708E-06
     48.30   7.469357301997345E-06
     48.40   7.435060222631279E-06
     48.50   7.400928808112010E-06
     48.60   7.366962638684029E-06
     48.70   7.333161294591841E-06
     48.80   7.299524356079939E-06
     48.90   7.266051403392821E-06
     49.00   7.232742016774988E-06
     49.10   7.199595776470930E-06
     49.20   7.166612262725151E-06
     49.30   7.133791055782143E-06
     49.40   7.101131735886406E-06
     49.50   7.068633883282441E-06
     49.60   7.036297078214739E-06
     49.70   7.004120900927799E-06
     49.80   6.972104931666118E-06
     49.90   6.940248750674196E-06
     50.00   6.908551938196531E-06
     50.10   6.877014074477615E-06
     50.20   6.845634739761949E-06
     50.30   6.814413514294028E-06
     50.40   6.783349978318351E-06
     50.50   6.752443712079420E-06
     50.60   6.721694317971725E-06
     50.70   6.691102003363392E-06
     50.80   6.660667638965702E-06
     50.90   6.630392129344881E-06
     51.00   6.600276379067166E-06
     51.10   6.570321292698792E-06
     51.20   6.540527774805987E-06
     51.30   6.510896729954987E-06
     51.40   6.481429062712025E-06
     51.50   6.452125677643336E-06
     51.60   6.422987479315151E-06
     51.70   6.394015372293700E-06
     51.80   6.365210261145221E-06
     51.90   6.336573050435947E-06
     52.00   6.308104644732109E-06
     52.10   6.279805948599940E-06
     52.20   6.251677866605675E-06
     52.30   6.223721303315547E-06
     52.40   6.195937163295786E-06
     52.50   6.168326351112632E-06
     52.60   6.140889771332309E-06
     52.70   6.113628328521058E-06
     52.80   6.086542927245107E-06
     52.90   6.059634472070692E-06
     53.00   6.032903867564047E-06
     53.10   6.006352018291402E-06
     53.20   5.979979828818992E-06
     53.30   5.953788203713048E-06
     53.40   5.927778047539807E-06
     53.50   5.901950264865502E-06
     53.60   5.876305760256361E-06
     53.70   5.850845438278622E-06
     53.80   5.825569950526552E-06
     53.90   5.800478442559087E-06
     54.00   5.775569504868582E-06
     54.10   5.750841727075019E-06
     54.20   5.726293698798386E-06
     54.30   5.701924009658669E-06
     54.40   5.677731249275854E-06
     54.50   5.653714007269928E-06
     54.60   5.629870873260874E-06
     54.70   5.606200436868680E-06
     54.80   5.582701287713333E-06
     54.90   5.559372015414817E-06
     55.00   5.536211209593120E-06
     55.10   5.513217459868226E-06
     55.20   5.490389355860121E-06
     55.30   5.467725487188792E-06
     55.40   5.445224443474225E-06
     55.50   5.422884814336406E-06
     55.60   5.400705189395321E-06
     55.70   5.378684158270956E-06
     55.80   5.356820310583297E-06
     55.90   5.335112235952329E-06
     56.00   5.313558523998041E-06
     56.10   5.292157764340415E-06
     56.20   5.270908546599437E-06
     56.30   5.249809460395096E-06
     56.40   5.228859095347380E-06
     56.50   5.208056041076269E-06
     56.60   5.187398887201752E-06
     56.70   5.166886223343815E-06
     56.80   5.146516639122443E-06
     56.90   5.126288733077038E-06
     57.00   5.106201974032122E-06
     57.10   5.086257418897759E-06
     57.20   5.066456293554730E-06
     57.30   5.046799823883818E-06
     57.40   5.027289235765806E-06
     57.50   5.007925755081473E-06
     57.60   4.988710607711604E-06
     57.70   4.969645019536977E-06
     57.80   4.950730216438377E-06
     57.90   4.931967424296584E-06
     58.00   4.913357868992382E-06
     58.10   4.894902776406552E-06
     58.20   4.876603372419871E-06
     58.30   4.858460882913128E-06
     58.40   4.840476533767101E-06
     58.50   4.822651550862574E-06
     58.60   4.804987160080326E-06
     58.70   4.787484587301140E-06
     58.80   4.770145058405798E-06
     58.90   4.752969799275084E-06
     59.00   4.735960035789775E-06
     59.10   4.719116993830656E-06
     59.20   4.702441899278508E-06
     59.30   4.685935978014113E-06
     59.40   4.669600455918254E-06
     59.50   4.653436558871712E-06
     59.60   4.637445512755268E-06
     59.70   4.621628543449703E-06
     59.80   4.605986876835799E-06
     59.90   4.590521738794342E-06
     60.00   4.575234355206110E-06
     60.10   4.560125658893848E-06
     60.20   4.545193298617171E-06
     60.30   4.530432861245772E-06
     60.40   4.515839901751117E-06
     60.50   4.501409975104676E-06
     60.60   4.487138636277911E-06
     60.70   4.473021440242290E-06
     60.80   4.459053941969283E-06
     60.90   4.445231696430353E-06
     61.00   4.431550258596970E-06
     61.10   4.418005183440597E-06
     61.20   4.404592025932703E-06
     61.30   4.391306341044754E-06
     61.40   4.378143683748218E-06
     61.50   4.365099609014561E-06
     61.60   4.352169671815247E-06
     61.70   4.339349427121748E-06
     61.80   4.326634429905527E-06
     61.90   4.314020235138051E-06
     62.00   4.301502397790789E-06
     62.10   4.289076472835206E-06
     62.20   4.276738015242769E-06
     62.30   4.264482579984943E-06
     62.40   4.252305722033197E-06
     62.50   4.240202996358998E-06
     62.60   4.228169957933810E-06
     62.70   4.216202161729103E-06
     62.80   4.204295162716342E-06
     62.90   4.192444515866995E-06
     63.00   4.180645776152526E-06
     63.10   4.168894498544404E-06
     63.20   4.157186238455157E-06
     63.30   4.145517602204178E-06
     63.40   4.133888499125141E-06
     63.50   4.122299485805030E-06
     63.60   4.110751118830828E-06
     63.70   4.099243954789522E-06
     63.80   4.087778550268092E-06
     63.90   4.076355461853527E-06
     64.00   4.064975246132809E-06
     64.10   4.053638459692920E-06
     64.20   4.042345659120850E-06
     64.30   4.031097401003577E-06
     64.40   4.019894241928089E-06
     64.50   4.008736738481370E-06
     64.60   3.997625447250403E-06
     64.70   3.986560924822175E-06
     64.80   3.975543727783667E-06
     64.90   3.964574412721863E-06
     65.00   3.953653536223751E-06
     65.10   3.942781654876312E-06
     65.20   3.931959325266533E-06
     65.30   3.921187103981397E-06
     65.40   3.910465547607885E-06
     65.50   3.899795212732986E-06
     65.60   3.889176655943683E-06
     65.70   3.878610433826960E-06
     65.80   3.868097102969800E-06
     65.90   3.857637219959188E-06
     66.00   3.847231341382110E-06
     66.10   3.836880023825549E-06
     66.20   3.826583823876490E-06
     66.30   3.816343298121916E-06
     66.40   3.806159014475578E-06
     66.50   3.796031820778040E-06
     66.60   3.785962856025120E-06
     66.70   3.775953272786198E-06
     66.80   3.766004223630647E-06
     66.90   3.756116861127840E-06
     67.00   3.746292337847155E-06
     67.10   3.736531806357963E-06
     67.20   3.726836419229643E-06
     67.30   3.717207329031567E-06
     67.40   3.707645688333109E-06
     67.50   3.698152649703648E-06
     67.60   3.688729365712555E-06
     67.70   3.679376988929206E-06
     67.80   3.670096671922976E-06
     67.90   3.660889567263240E-06
     68.00   3.651756827519372E-06
     68.10   3.642699605260747E-06
     68.20   3.633719053056742E-06
     68.30   3.624816323476728E-06
     68.40   3.615992569090082E-06
     68.50   3.607248942466180E-06
     68.60   3.598586596174394E-06
     68.70   3.590006682784102E-06
     68.80   3.581510354864677E-06
     68.90   3.573098764985492E-06
     69.00   3.564773065715923E-06
     69.10   3.556534409625347E-06
     69.20   3.548383949283138E-06
     69.30   3.540322837258672E-06
     69.40   3.532352226121319E-06
     69.50   3.524473268440457E-06
     69.60   3.516685135645658E-06
     69.70   3.508975916020563E-06
     69.80   3.501329845760199E-06
     69.90   3.493731157199595E-06
     70.00   3.486164082673787E-06
     70.10   3.478612854517805E-06
     70.20   3.471061705066681E-06
     70.30   3.463494866655448E-06
     70.40   3.455896571619135E-06
     70.50   3.448251052292778E-06
     70.60   3.440542541011405E-06
     70.70   3.432755270110053E-06
     70.80   3.424873471923749E-06
     70.90   3.416881378787528E-06
     71.00   3.408763223036421E-06
     71.10   3.400503237005458E-06
     71.20   3.392085653029675E-06
     71.30   3.383494703444101E-06
     71.40   3.374714620583768E-06
     71.50   3.365729636783710E-06
     71.60   3.356523984378956E-06
     71.70   3.347081895704542E-06
     71.80   3.337387603095497E-06
     71.90   3.327425338886852E-06
     72.00   3.317179335413642E-06
     72.10   3.306633825010896E-06
     72.20   3.295773040013650E-06
     72.30   3.284581212756933E-06
     72.40   3.273042575575775E-06
     72.50   3.261141360805212E-06
     72.60   3.248861800780275E-06
     72.70   3.236188469095444E-06
     72.80   3.223133898912144E-06
     72.90   3.209758919678130E-06
     73.00   3.196129154392046E-06
     73.10   3.182310226052527E-06
     73.20   3.168367757658218E-06
     73.30   3.154367372207756E-06
     73.40   3.140374692699779E-06
     73.50   3.126455342132930E-06
     73.60   3.112674943505848E-06
     73.70   3.099099119817174E-06
     73.80   3.085793494065546E-06
     73.90   3.072823689249604E-06
     74.00   3.060255328367990E-06
     74.10   3.048154034419341E-06
     74.20   3.036585430402299E-06
     74.30   3.025615139315504E-06
     74.40   3.015308784157594E-06
     74.50   3.005731987927211E-06
     74.60   2.996950373622993E-06
     74.70   2.989029564243582E-06
     74.80   2.982035182787616E-06
     74.90   2.976032852253735E-06
     75.00   2.971088195640581E-06
     75.10   2.967266835946791E-06
     75.20   2.964634396171007E-06
     75.30   2.963256499311868E-06
     75.40   2.963198768368014E-06
     75.50   2.964526826338085E-06
     75.60   2.967306296220721E-06
     75.70   2.971602801014562E-06
     75.80   2.977481963718247E-06
     75.90   2.984991539927867E-06
     76.00   2.993992917630650E-06
     76.10   3.004236661953726E-06
     76.20   3.015471871335141E-06
     76.30   3.027447644212948E-06
     76.40   3.039913079025201E-06
     76.50   3.052617274209946E-06
     76.60   3.065309328205238E-06
     76.70   3.077738339449127E-06
     76.80   3.089653406379664E-06
     76.90   3.100803627434899E-06
     77.00   3.110938101052884E-06
     77.10   3.119805925671673E-06
     77.20   3.127156199729311E-06
     77.30   3.132738021663856E-06
     77.40   3.136300489913354E-06
     77.50   3.137592702915859E-06
     77.60   3.136363759109421E-06
     77.70   3.132362756932091E-06
     77.80   3.125338794821920E-06
     77.90   3.115040971216961E-06
     78.00   3.101218384555263E-06
     78.10   3.083620133274877E-06
     78.20   3.061995315813857E-06
     78.30   3.036093030610249E-06
     78.40   3.005662376102111E-06
     78.50   2.970452450727491E-06
     78.60   2.930212352924434E-06
     78.70   2.884691181131004E-06
     78.80   2.833638033785236E-06
     78.90   2.776802009325199E-06
     79.00   2.713932411790921E-06
     79.10   2.645043329779169E-06
     79.20   2.570933092131749E-06
     79.30   2.492544535065765E-06
     79.40   2.410820494798367E-06
     79.50   2.326703807546670E-06
     79.60   2.241137309527789E-06
     79.70   2.155063836958872E-06
     79.80   2.069426226057024E-06
     79.90   1.985167313039394E-06
     80.00   1.903229934123097E-06
     80.10   1.824556925525249E-06
     80.20   1.750091123462997E-06
     80.30   1.680775364153448E-06
     80.40   1.617552483813747E-06
     80.50   1.561365318661011E-06
     80.60   1.513156704912359E-06
     80.70   1.473869478784933E-06
     80.80   1.444446476495846E-06
     80.90   1.425830534262235E-06
     81.00   1.418964488301220E-06
     81.10   1.424791174829930E-06
     81.20   1.444253430065489E-06
     81.30   1.478294090225029E-06
     81.40   1.527855991525668E-06
     81.50   1.593881970184534E-06
     81.60   1.677314862418769E-06
     81.70   1.779097504445474E-06
     81.80   1.900172732481806E-06
     81.90   2.041483382744854E-06
     82.00   2.203972291451763E-06
     82.10   2.388582294819686E-06
     82.20   0.000000000000000E+00
     82.30   0.000000000000000E+00
     82.40   0.000000000000000E+00
     82.50   0.000000000000000E+00
     82.60   0.000000000000000E+00
     82.70   0.000000000000000E+00
     82.80   0.000000000000000E+00
     82.90   0.000000000000000E+00
     83.00   0.000000000000000E+00
     83.10   0.000000000000000E+00
     83.20   0.000000000000000E+00
     83.30   0.000000000000000E+00
     83.40   0.000000000000000E+00
     83.50   0.000000000000000E+00
     83.60   0.000000000000000E+00
     83.70   0.000000000000000E+00
     83.80   0.000000000000000E+00
     83.90   0.000000000000000E+00
     84.00   0.000000000000000E+00
     84.10   0.000000000000000E+00
     84.20   0.000000000000000E+00
     84.30   0.000000000000000E+00
     84.40   0.000000000000000E+00
     84.50   0.000000000000000E+00
     84.60   0.000000000000000E+00
     84.70   0.000000000000000E+00
     84.80   0.000000000000000E+00
     84.90   0.000000000000000E+00
     85.00   0.000000000000000E+00
     85.10   0.000000000000000E+00
     85.20   0.000000000000000E+00
     85.30   0.000000000000000E+00
     85.40   0.000000000000000E+00
     85.50   0.000000000000000E+00
     85.60   0.000000000000000E+00
     85.70   0.000000000000000E+00
     85.80   0.000000000000000E+00
     85.90   0.000000000000000E+00
     86.00   0.000000000000000E+00
     86.10   0.000000000000000E+00
     86.20   0.000000000000000E+00
     86.30   0.000000000000000E+00
     86.40   0.000000000000000E+00
     86.50   0.000000000000000E+00
     86.60   0.000000000000000E+00
     86.70   0.000000000000000E+00
     86.80   0.000000000000000E+00
     86.90   0.000000000000000E+00
     87.00   0.000000000000000E+00
     87.10   0.000000000000000E+00
     87.20   0.000000000000000E+00
     87.30   0.000000000000000E+00
     87.40   0.000000000000000E+00
     87.50   0.000000000000000E+00
     87.60   0.000000000000000E+00
     87.70   0.000000000000000E+00
     87.80   0.000000000000000E+00
     87.90   0.000000000000000E+00
     88.00   0.000000000000000E+00
     88.10   0.000000000000000E+00
     88.20   0.000000000000000E+00
     88.30   0.000000000000000E+00
     88.40   0.000000000000000E+00
     88.50   0.000000000000000E+00
     88.60   0.000000000000000E+00
     88.70   0.000000000000000E+00
     88.80   0.000000000000000E+00
     88.90   0.000000000000000E+00
     89.00   0.000000000000000E+00
     89.10   0.000000000000000E+00
     89.20   0.000000000000000E+00
     89.30   0.000000000000000E+00
     89.40   0.000000000000000E+00
     89.50   0.000000000000000E+00
     89.60   0.000000000000000E+00
     89.70   0.000000000000000E+00
     89.80   0.000000000000000E+00
     89.90   0.000000000000000E+00
     90.00   0.000000000000000E+00
     90.10   0.000000000000000E+00
     90.20   0.000000000000000E+00
     90.30   0.000000000000000E+00
     90.40   0.000000000000000E+00
     90.50   0.000000000000000E+00
     90.60   0.000000000000000E+00
     90.70   0.000000000000000E+00
     90.80   0.000000000000000E+00
     90.90   0.000000000000000E+00
     91.00   0.000000000000000E+00
     91.10   0.000000000000000E+00
     91.20   0.000000000000000E+00
     91.30   0.000000000000000E+00
     91.40   0.000000000000000E+00
     91.50   0.000000000000000E+00
     91.60   0.000000000000000E+00
     91.70   0.000000000000000E+00
     91.80   0.000000000000000E+00
     91.90   0.000000000000000E+00
     92.00   0.000000000000000E+00
     92.10   0.000000000000000E+00
     92.20   0.000000000000000E+00
     92.30   0.000000000000000E+00
     92.40   0.000000000000000E+00
     92.50   0.000000000000000E+00
     92.60   0.000000000000000E+00
     92.70   0.000000000000000E+00
     92.80   0.000000000000000E+00
     92.90   0.000000000000000E+00
     93.00   0.000000000000000E+00
     93.10   0.000000000000000E+00
     93.20   0.000000000000000E+00
     93.30   0.000000000000000E+00
     93.40   0.000000000000000E+00
     93.50   0.000000000000000E+00
     93.60   0.000000000000000E+00
     93.70   0.000000000000000E+00
     93.80   0.000000000000000E+00
     93.90   0.000000000000000E+00
     94.00   0.000000000000000E+00
     94.10   0.000000000000000E+00
     94.20   0.000000000000000E+00
     94.30   0.000000000000000E+00
     94.40   0.000000000000000E+00
     94.50   0.000000000000000E+00
     94.60   0.000000000000000E+00
     94.70   0.000000000000000E+00
     94.80   0.000000000000000E+00
     94.90   0.000000000000000E+00
     95.00   0.000000000000000E+00
     95.10   0.000000000000000E+00
     95.20   0.000000000000000E+00
     95.30   0.000000000000000E+00
     95.40   0.000000000000000E+00
     95.50   0.000000000000000E+00
     95.60   0.000000000000000E+00
     95.70   0.000000000000000E+00
     95.80   0.000000000000000E+00
     95.90   0.000000000000000E+00
     96.00   0.000000000000000E+00
     96.10   0.000000000000000E+00
     96.20   0.000000000000000E+00
     96.30   0.000000000000000E+00
     96.40   0.000000000000000E+00
     96.50   0.000000000000000E+00
     96.60   0.000000000000000E+00
     96.70   0.000000000000000E+00
     96.80   0.000000000000000E+00
     96.90   0.000000000000000E+00
     97.00   0.000000000000000E+00
     97.10   0.000000000000000E+00
     97.20   0.000000000000000E+00
     97.30   0.000000000000000E+00
     97.40   0.000000000000000E+00
     97.50   0.000000000000000E+00
     97.60   0.000000000000000E+00
     97.70   0.000000000000000E+00
     97.80   0.000000000000000E+00
     97.90   0.000000000000000E+00
     98.00   0.000000000000000E+00
     98.10   0.000000000000000E+00
     98.20   0.000000000000000E+00
     98.30   0.000000000000000E+00
     98.40   0.000000000000000E+00
     98.50   0.000000000000000E+00
     98.60   0.000000000000000E+00
     98.70   0.000000000000000E+00
     98.80   0.000000000000000E+00
     98.90   0.000000000000000E+00
     99.00   0.000000000000000E+00
     99.10   0.000000000000000E+00
     99.20   0.000000000000000E+00
     99.30   0.000000000000000E+00
     99.40   0.000000000000000E+00
     99.50   0.000000000000000E+00
     99.60   0.000000000000000E+00
     99.70   0.000000000000000E+00
     99.80   0.000000000000000E+00
     99.90   0.000000000000000E+00
    100.00   0.000000000000000E+00

